Physical Mechanism for the Intermediate Characteristic Stellar Mass in the Extremely Metal-poor Environments

If a significant fraction of metals is in dust, star-forming cores with metallicity higher than a critical value ~10^{-6}-10^{-5}Z_sun are able to fragment by dust cooling, thereby producing low-mass cores. Despite being above the critical metallicity, a metallicity range is found to exist around 10^{-5}-10^{-4}Z_sun where low-mass fragmentation is prohibited. In this range, three-body H_2 formation starts at low (~100K) temperature and thus the resulting heating causes a dramatic temperature jump, which makes the central part of the star-forming core transiently hydrostatic and thus highly spherical. With little elongation, the core does not experience fragmentation in the subsequent dust-cooling phase. The minimum fragmentation mass is set by the Jeans mass just before the H_2 formation heating, and its value can be as high as ~10M_sun. For metallicity higher than ~10^{-4}Z_sun, H_2 formation is almost completed by the dust-surface reaction before the onset of the three-body reaction, and low-mass star formation becomes possible. This mechanism might explain the higher characteristic mass of metal-poor stars than in the solar neighborhood presumed from the statistics of carbon-enhanced stars.

==> info.txt <==
Title: Physical Mechanism for the Intermediate Characteristic Stellar 
Mass in the Extremely Metal-poor Environments
Authors: T. Tsuribe (Osaka U.) and K. Omukai (NAOJ)
Comments: 4 pages, 3 figures, ApJ Letters in press
Abstract:
If a significant fraction of metals is in dust, star-forming cores with 
metallicity higher than a critical value ~10^{-6}-10^{-5}Z_sun are 
able to fragment by dust cooling, thereby producing low-mass cores.
Despite being above the critical metallicity, a metallicity range is 
found to exist around 10^{-5}-10^{-4}Z_sun where low-mass fragmentation 
is prohibited. In this range, three-body H_2 formation starts at low 
(~100K) temperature and thus the resulting heating causes a dramatic 
temperature jump, which makes the central part of the star-forming core 
transiently hydrostatic and thus highly spherical. With little 
elongation, the core does not experience fragmentation in the 
subsequent dust-cooling phase. The minimum fragmentation mass is set by 
the Jeans mass just before the H_2 formation heating, and its value can 
be as high as ~10M_sun. For metallicity higher than ~10^{-4}Z_sun, H_2 
formation is almost completed by the dust-surface reaction before the 
onset of the three-body reaction, and low-mass star formation becomes 
possible. This mechanism might explain the higher characteristic mass 
of metal-poor stars than in the solar neighborhood  presumed from the 
statistics of carbon-enhanced stars. 


